Laboratory confirmation and improved Accuracy of 4f and 5d energy levels of Fe II previously identified from stellar spectra

Many energy levels of singly ionised iron (Fe II, $Z=26$) remain uncertain or experimentally unknown. Their identification and spectral line data are required in reliable astrophysical spectral analyses. In motivation for improving the atomic data of Fe II, we analysed emission spectra of a Fe-Ne plasma produced by a Penning discharge lamp recorded by high-resolution Fourier transform spectroscopy in the region 9000-27,000 cm$^{-1}$ (11,111-3704 {\AA}). Semi-empirical transition probability calculations and stellar spectra of Fe II were used to guide the analysis. In total, 24 energy levels of the 3d$^6$4f and 3d$^6$5d configurations of Fe II lying between 122,351-127,881 cm$^{-1}$ were confirmed in the laboratory for the first time, in agreement with their identities proposed by previous investigations involving only stellar spectra. Level energy and wavelength uncertainties of the 24 levels are improved by up to an order-of-magnitude compared to previously published values. These results will enable more reliable application of Fe II in astrophysical spectroscopic analyses and support further investigations of the spectrum and energy levels of Fe II.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
